On the Symmetry of Polar Codes for Symmetric Binary-Input Discrete Memoryless Channels

In this paper, we study the symmetry of polar codes on symmetric binary-input discrete memoryless channels (B-DMC). The symmetry property of polar codes is originally pointed out in Arikan's work for general B-DMC channels. With the symmetry, the output vector $y_1^N$ ($N$ be the block length) can be divided into equivalence classes in terms of their transition probabilities. In this paper, we present a new frame of analysis on the symmetry of polar codes for B-DMC channels. Theorems are provided to characterize the symmetries among the received vectors.

==> pgfplotstable.2.dat <==
# Convergence results
level	i	Calcu    Program				




==> pgfplotstable.example1.dat <==
# Convergence results
level	i	Result    i2	  Result2
1       2       3         128     129    
2       3       3         192     2145   
3       4       5         224     58905  
4       6       6         240     735471 
5       7       5         248     735471 
6       8       9         252     58905  
7       12      15        254     2145   
8       14      15        255     129    
9       15      9         256     257    
10      16      17        384     8385   
11      24      45        448     814385 
12      28      70        480     76904685        
13      30      45        496     671324  
14      31      17        504     76904685        
15      32      33        508     814385  
16      48      153       510     8385    
17      56      495       511     257     
18      60      495       512     513     
19      62      153       768     33153   
20      63      33        896     12082785        
21      64      65        960     11969016345     
22      96      561       992     767594  
23      112     4845      1008    767594  
24      120     12870     1016    11969016345    
25      124     4845      1020    12082785        
26      126     561       1022    33153   
27      127     65        1023    513     

































==> readme.txt <==
The files: pgfplotstable.2.dat pgfplotstable.example1.dat
are to generate the table used in the paper.
It should be okay.
